Trefftz Discontinuous Galerkin discretization for the Stokes problem

We introduce a new discretization based on the Trefftz-DG method for solving the Stokes equations. Discrete solutions of a corresponding method fulfill the Stokes equation pointwise within each element and yield element-wise divergence-free solutions. Compared to standard DG methods, a strong reduction of the degrees of freedom is achieved, especially for higher order polynomial degrees. In addition, in contrast to many other Trefftz-DG methods, our approach allows to easily incorporate inhomogeneous right hand sides (driving forces) by using the concept of the embedded Trefftz-DG method. On top of a detailed a priori error analysis, we further compare our approach to standard discontinuous Galerkin Stokes discretizations and present numerical examples.

==> ex/ex_2d.csv <==
trefftz,k,i,h,nu,ul2error,uh1error,pl2error
False,2,0,1.0,1.0,0.036289811710135816,0.25721536854387156,0.3471247461145822
False,2,1,0.5,1.0,0.020215244211623424,0.16698689988665713,0.40466896964395216
False,2,2,0.25,1.0,0.0014583421332379984,0.03668398301994085,0.04701745778063261
False,2,3,0.125,1.0,0.00037064192366899156,0.014216589503977835,0.02609358425628509
False,2,4,0.0625,1.0,4.7591544669121165e-05,0.0037781334811220093,0.006534162129750791
False,3,0,1.0,1.0,0.024216848912687782,0.16453696932253337,0.4107347182059584
False,3,1,0.5,1.0,0.00354695434801556,0.057641617217896714,0.0880587832439796
False,3,2,0.25,1.0,0.0004605353190829011,0.012450661817915399,0.03139292816910773
False,3,3,0.125,1.0,2.721688190930902e-05,0.0016515702131055213,0.0038931843107845397
False,3,4,0.0625,1.0,1.5769137832041635e-06,0.00020208620852849474,0.00042416115241473924
False,4,0,1.0,1.0,0.020433273993421645,0.1421864488424215,0.3792871284728642
False,4,1,0.5,1.0,0.0013863517490247388,0.023404919562375528,0.0706395963074223
False,4,2,0.25,1.0,6.20839570717192e-05,0.0020749398432154662,0.005839871600871535
False,4,3,0.125,1.0,1.8167564319663792e-06,0.00011860840119548231,0.000309022905101992
False,4,4,0.0625,1.0,5.485376763605033e-08,7.08730035426421e-06,1.651192373167647e-05
True,2,0,1.0,1.0,0.03733257882824117,0.2653770843417005,0.5474130911468444
True,2,1,0.5,1.0,0.02399091875932556,0.1943166887413672,0.41324692048236566
True,2,2,0.25,1.0,0.001528713845693387,0.03865375406365558,0.09480403232832177
True,2,3,0.125,1.0,0.00042688009161549566,0.015904885519836383,0.039840912054575656
True,2,4,0.0625,1.0,5.301474017859484e-05,0.004127965792260425,0.010804750428803004
True,3,0,1.0,1.0,0.030560800918051932,0.2415108801303549,0.5104700470078595
True,3,1,0.5,1.0,0.00502039968796195,0.05637635563554047,0.0883525501039994
True,3,2,0.25,1.0,0.0005441969032316,0.013913503440183364,0.02360283018018624
True,3,3,0.125,1.0,2.974520807266971e-05,0.0016800775054372752,0.002564230961470699
True,3,4,0.0625,1.0,1.5142388621215706e-06,0.00018709436936175725,0.0002715411312782296
True,4,0,1.0,1.0,0.0347671711937574,0.2445151260161877,0.6155627766322462
True,4,1,0.5,1.0,0.0018500103462398374,0.029663886491039196,0.09023816469518559
True,4,2,0.25,1.0,8.384830860779982e-05,0.0028008348532830166,0.007552743776801069
True,4,3,0.125,1.0,2.35953361343653e-06,0.00016529164517125773,0.0004103945835276843
True,4,4,0.0625,1.0,6.600637018673612e-08,9.752292472963746e-06,2.2321495128310085e-05


==> ex/ex_3d.csv <==
trefftz,k,i,h,nu,ul2error,uh1error,pl2error
False,2,0,1.0,1.0,0.0020550764478920605,0.02083865562322479,0.18098364294085456
False,2,1,0.5,1.0,0.0008154292825998058,0.010110198174251402,0.08292580895269626
False,2,2,0.25,1.0,0.00010311021980463926,0.002977027090032684,0.021454498372444116
False,2,3,0.125,1.0,1.5955069672034203e-05,0.0008982759702017971,0.005481608126177853
False,3,0,1.0,1.0,0.0007565232042675117,0.010776057975298079,0.06350038734905637
False,3,1,0.5,1.0,0.0001658309204870527,0.0028033327225709856,0.009189958546795659
False,3,2,0.25,1.0,1.579579370448745e-05,0.0005429077377953666,0.0016813011052408291
False,3,3,0.125,1.0,9.708370243239775e-07,7.209104830287374e-05,0.00021682537057153347
False,4,0,1.0,1.0,0.00039564452773422466,0.006258166836006816,0.020547488705519517
False,4,1,0.5,1.0,4.424413011053385e-05,0.0010017011119681641,0.003202905861818434
False,4,2,0.25,1.0,1.5325682989158217e-06,8.782727355268327e-05,0.00020891857395343065
False,4,3,0.125,1.0,4.645395646420802e-08,5.485230276958398e-06,1.3242060686496738e-05
True,2,0,1.0,1.0,0.002203273850645248,0.02144729889397413,0.20442374958347154
True,2,1,0.5,1.0,0.0008724914165965257,0.011512320339101753,0.09734181440712691
True,2,2,0.25,1.0,0.00011064643415264231,0.0032202861346072535,0.02602455822660536
True,2,3,0.125,1.0,1.7131183907968616e-05,0.0009592144379901818,0.006675311598628359
True,3,0,1.0,1.0,0.0023528696052819566,0.04723131779124647,0.13940295036338485
True,3,1,0.5,1.0,0.000266774747864498,0.007560419287753464,0.021139212619363325
True,3,2,0.25,1.0,2.120103183126314e-05,0.0010990318436481566,0.0027056445474282864
True,3,3,0.125,1.0,1.3050524343282753e-06,0.00014106136189788286,0.0003507064342043797
True,4,0,1.0,1.0,0.0007511604885292171,0.014392851682425985,0.05620615908367951
True,4,1,0.5,1.0,6.394253282496224e-05,0.0022248852466230516,0.00482956286364252
True,4,2,0.25,1.0,2.2648506192991833e-06,0.0001565983780100802,0.0003313116855598513
True,4,3,0.125,1.0,7.225823481337829e-08,9.951052217837242e-06,2.157696240176967e-05


==> ex/ex_compare_2D.csv <==
method,order,ndofs,ncdofs,nnzes
DG,1,238,238,5760
DGMFPH,1,288,288,6092
HDGRW,1,592,354,9468
HdivDG,1,152,152,2836
HdivDGhodf,1,152,152,2836
HdivHDG,1,270,270,5024
HdivHDGpjmp,1,211,211,2979
HdivHDGhodc,1,254,168,1706
TDG,1,204,204,4320
CGTH,2,196,196,4844
DG,2,510,510,25920
DGMFPH,2,483,483,17595
HDGRW,2,1041,531,21303
HdivDG,2,381,381,13923
HdivDGhodf,2,245,245,7907
HdivHDG,2,558,388,10692
HdivHDGpjmp,2,499,329,7595
HdivHDGhodc,2,542,286,5462
TDG,2,340,340,12000
CGTH,3,441,373,13624
DG,3,884,884,76800
DGMFPH,3,712,712,39152
HDGRW,3,1592,708,37872
HdivDG,3,712,712,43088
HdivDGhodf,3,372,372,18388
HdivHDG,3,948,506,18464
HdivHDGpjmp,3,889,447,14315
HdivHDGhodc,3,932,404,11322
TDG,3,476,476,23520
CGTH,4,788,550,26612
DG,4,1360,1360,180000
DGMFPH,4,975,975,74975
HDGRW,4,2245,885,59175
HdivDG,4,1145,1145,103675
HdivDGhodf,4,533,533,37363
HdivHDG,4,1440,624,28340
HdivHDGpjmp,4,1381,565,23139
HdivHDGhodc,4,1424,522,19286
TDG,4,612,612,38880
CGTH,5,1237,727,43808
DG,5,1938,1938,362880
DGMFPH,5,1272,1272,129996
HDGRW,5,3000,1062,85212
HdivDG,5,1680,1680,212724
HdivDGhodf,5,728,728,68636
HdivHDG,5,2034,742,40320
HdivHDGpjmp,5,1975,683,34067
HdivHDGhodc,5,2018,640,29354
TDG,5,748,748,58080
CGTH,6,1788,904,65212
DG,6,2618,2618,658560
DGMFPH,6,1603,1603,209867
HDGRW,6,3857,1239,115983
HdivDG,6,2317,2317,390971
HdivDGhodf,6,957,957,116731
HdivHDG,6,2730,860,54404
HdivHDGpjmp,6,2671,801,47099
HdivHDGhodc,6,2714,758,41526
TDG,6,884,884,81120
CGTH,7,2441,1081,90824
DG,7,3400,3400,1105920
DGMFPH,7,1968,1968,320960
HDGRW,7,4816,1416,151488
HdivDG,7,3056,3056,662848
HdivDGhodf,7,1220,1220,186892
HdivHDG,7,3528,978,70592
HdivHDGpjmp,7,3469,919,62235
HdivHDGhodc,7,3512,876,55802
TDG,7,1020,1020,108000
CGTH,8,3196,1258,120644
DG,8,4284,4284,1749600
DGMFPH,8,2367,2367,470367
HDGRW,8,5877,1593,191727
HdivDG,8,3897,3897,1056483
HdivDGhodf,8,1517,1517,285083
HdivHDG,8,4428,1096,88884
HdivHDGpjmp,8,4369,1037,79475
HdivHDGhodc,8,4412,994,72182
TDG,8,1156,1156,138720
CGTH,9,4053,1435,154672
DG,9,5270,5270,2640000
DGMFPH,9,2800,2800,665900
HDGRW,9,7040,1770,236700
HdivDG,9,4840,4840,1603700
HdivDGhodf,9,1848,1848,417988
HdivHDG,9,5430,1214,109280
HdivHDGpjmp,9,5371,1155,98819
HdivHDGhodc,9,5414,1112,90666
TDG,9,1292,1292,173280
CGTH,10,5012,1612,192908
DG,10,6358,6358,3833280
DGMFPH,10,3267,3267,916091
HDGRW,10,8305,1947,286407
HdivDG,10,5885,5885,2340019
HdivDGhodf,10,2213,2213,593011
HdivHDG,10,6534,1332,131780
HdivHDGpjmp,10,6475,1273,120267
HdivHDGhodc,10,6518,1230,111254
TDG,10,1428,1428,211680


==> ex/ex_compare_3D.csv <==
method,order,ndofs,ncdofs,nnzes
DG,1,6396,6396,378672
DGMFPH,1,8673,8673,465541
HDGRW,1,19440,13044,1006704
HdivDG,1,3753,3753,213237
HdivDGhodf,1,3753,3753,213237
HdivHDG,1,10275,10275,601695
HdivHDGpjmp,1,5927,5927,194455
HdivHDGhodc,1,7689,4165,86551
TDG,1,5904,5904,324576
CGTH,2,2811,2811,230202
DG,2,16728,16728,2569560
DGMFPH,2,19314,19314,2389396
HDGRW,2,42816,26088,4026816
HdivDG,2,11442,11442,1527228
HdivDGhodf,2,8490,8490,1113714
HdivHDG,2,24486,20058,2335932
HdivHDGpjmp,2,17964,13536,1053936
HdivHDGhodc,2,20607,10893,649929
TDG,2,13284,13284,1643166
CGTH,3,9036,9036,1344222
DG,3,34440,34440,10819200
DGMFPH,3,35470,35470,8302100
HDGRW,3,77920,43480,11185600
HdivDG,3,25630,25630,6631700
HdivDGhodf,3,16774,16774,4156898
HdivHDG,3,47370,33102,6409980
HdivHDGpjmp,3,38674,24406,3470236
HdivHDGhodc,3,42198,20882,2460684
TDG,3,23616,23616,5193216
CGTH,4,21085,19609,4697613
DG,4,61500,61500,34317150
DGMFPH,4,58125,58125,22876525
HDGRW,4,126720,65220,25167600
HdivDG,4,48285,48285,21459375
HdivDGhodf,4,29589,29589,12302173
HdivHDG,4,80895,49407,14333895
HdivHDGpjmp,4,70025,38537,8701735
HdivHDGhodc,4,74430,34132,6666190
TDG,4,36900,36900,12678750
CGTH,5,40926,34530,12247767
DG,5,99876,99876,90123936
DGMFPH,5,88263,88263,53947285
HDGRW,5,191184,91308,49328496
HdivDG,5,81375,81375,57152277
HdivDGhodf,5,47919,47919,30870277
HdivHDG,5,127029,68973,27995247
HdivHDGpjmp,5,113985,55929,18384327
HdivHDGhodc,5,119271,50643,14791335
TDG,5,53136,53136,26290656
CGTH,6,70527,53799,26581266
DG,6,151536,151536,206754912
DGMFPH,6,126868,126868,113671376
HDGRW,6,273280,121744,87695104
HdivDG,6,126868,126868,132482672
HdivDGhodf,6,72748,72748,68554742
HdivHDG,6,187740,91800,49659120
HdivHDGpjmp,6,172522,76582,34531420
HdivHDGhodc,6,178689,70415,28738521
TDG,6,72324,72324,48706686
CGTH,7,111856,77416,50913882
DG,7,218448,218448,428440320
DGMFPH,7,174924,174924,219869136
HDGRW,7,374976,156528,144965376
HdivDG,7,186732,186732,276738768
HdivDGhodf,7,105060,105060,138613654
HdivHDG,7,264996,117888,81968112
HdivHDGpjmp,7,247604,100496,59533936
HdivHDGhodc,7,254652,93448,50787664
TDG,7,94464,94464,83091456
CGTH,8,166881,105381,89090577
DG,8,302580,302580,820061550
DGMFPH,8,233415,233415,397545525
HDGRW,8,498240,195660,226508400
HdivDG,8,262935,262935,533075175
HdivDGhodf,8,145839,145839,260241733
HdivHDG,8,360765,147237,127942335
HdivHDGpjmp,8,341199,127671,96160311
HdivHDGhodc,8,349128,119742,83596194
TDG,8,119556,119556,133096446
CGTH,9,237570,137694,145585503
DG,9,405900,405900,1472763600
DGMFPH,9,303325,303325,680591725
HDGRW,9,645040,239140,338364400
HdivDG,9,357445,357445,962328125
HdivDGhodf,9,196069,196069,460122733
HdivHDG,9,477015,179847,190979415
HdivHDGpjmp,9,455275,158107,147556495
HdivHDGhodc,9,464085,149297,130199055
TDG,9,147600,147600,202860000
CGTH,10,325891,174355,225502002
DG,10,530376,530376,2510243736
DGMFPH,10,385638,385638,1113667060
HDGRW,10,817344,286968,487244736
HdivDG,10,472230,472230,1647295452
HdivDGhodf,10,256734,256734,774162162
HdivHDG,10,615714,215718,274854492
HdivHDGpjmp,10,591800,191804,217245952
HdivHDGhodc,10,601491,182113,194008705
TDG,10,178596,178596,297007326

